Galactic X-ray Transients in the First eROSITA All Sky Survey

Although a multitude of studies have focused on targeted observations of Galactic X-ray transients, blind surveys and population studies have been limited. We have used the ROSAT, eROSITA and Gaia source catalogs to find Galactic X-ray transients having timescales $<$30 years. We report the properties of 738 transients found in our search, majority of which are active stars or interacting binaries. We have also found $\sim$40 compact object systems among which are at least 8 newly-identified white-dwarf systems, 3 known X-ray binaries, and one known pulsar. We use eROSITA (soft X-ray) spectra of the Galactic transients to show that two distinct types of flaring systems are prevalent: one having peak around 1 keV, well fit by thermal models, and another having peak below 0.2 keV and requiring a power-law component. Our study also reveals that single star or interacting binary systems (X-ray transients) involving giant stars exhibit significantly higher X-ray luminosities than systems involving only main-sequence stars or young stellar objects. Finally, we discuss the properties of the transients in the context of their putative emission mechanisms, the fraction of transients with respect to the total population, and the rates of Galactic transients expected in blind searches of the X-ray sky.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
